Grid-Aware Real-Time Control and Balancing Between Microgrids

Due to the energy transition, lots of research has been conducted within the last decade on the topics of energy management systems or local energy trading approaches, often on the day-ahead or intraday level. A large majority of these approaches focuses on 15 or 60-minute time intervals for their operation, however, the question of how the planned solutions are realized within these time intervals is often left unanswered. Within this work, we aim to close this gap and propose a real-time balancing and control approach for a set of microgrids, which implements the day-ahead solutions. The approach is based on a three-step framework, in which the first step consists of ensuring the feasibility of devices within the microgrids. The second step focuses on the grid constraints of the connecting medium voltage grid using the DC power flow formulation due to the running time requirements of a real-time approach. The last step is to propagate the solution into the individual microgrids, where the allocated power needs to be distributed among the devices and households. Within a case study, we show that the proposed real-time control approach works as intended and is comparable to an optimal offline algorithm under some mild assumptions.

==> 9bus15secAggregated.csv <==
T,0_1.0_NAIVE,0_1.0_OPT,0_1.0_RTC,0_1.03_NAIVE,0_1.03_OPT,0_1.03_RTC,0_1.1_NAIVE,0_1.1_OPT,0_1.1_RTC,0_1.4_NAIVE,0_1.4_OPT,0_1.4_RTC,1_1.0_NAIVE,1_1.0_OPT,1_1.0_RTC,1_1.03_NAIVE,1_1.03_OPT,1_1.03_RTC,1_1.1_NAIVE,1_1.1_OPT,1_1.1_RTC,1_1.4_NAIVE,1_1.4_OPT,1_1.4_RTC
1.0,-7.864878014826473,-52.12221493269187,-53.17220154726131,-9.86094356810009,-53.1721488778597,-53.17220154726131,-23.948608434976364,-53.17220154726129,-53.17220154726131,-74.18921330437459,-53.17220154726131,-53.17220154726131,-109.45863091387572,-47.41108479008282,-53.17220154726131,-116.66275047508574,-53.17212693198059,-53.17220154726131,-128.38867086838513,-53.17220154726129,-53.17220154726131,-180.9792360439785,-53.17220154726061,-53.17220154726131
2.0,-9.083244931629757,-52.12221493269192,-53.17220154726132,-11.09587704747996,-53.1721488778597,-53.17220154726132,-25.175340001472506,-53.172201547261295,-53.17220154726132,-75.43217067145815,-53.172201547261295,-53.17220154726132,-102.83916612020235,-47.41108479008304,-53.17220154726132,-110.07029200969687,-53.17212693198059,-53.17220154726132,-121.68196244199149,-53.17220154726128,-53.17220154726132,-173.93961702744963,-53.172201547260606,-53.17220154726132
3.0,-18.8215543110233,-52.122214932692344,-53.17220154726132,-20.913025946339324,-53.17214887785971,-53.17220154726132,-34.83394761783435,-53.172201547261295,-53.17220154726132,-84.74081428340223,-53.1722015472613,-53.17220154726132,-18.99430372075095,-46.78869267508986,-53.17220154726132,-27.311589069730886,-53.17211887105046,-53.17220154726132,-38.74619815851763,-53.17220154726129,-53.17220154726132,-91.20325494567057,-53.1722015472606,-53.17220154726132
4.0,-37.432678918094126,-52.122214932695904,-53.17220154726132,-39.75543063988844,-53.17214887785973,-53.17220154726132,-53.59113869797104,-53.172201547261295,-53.17220154726132,-103.77841292845508,-53.17220154726131,-53.17220154726132,-107.16480691885064,-47.411084790084175,-53.17220154726132,-114.351392753781,-53.172126931980614,-53.17220154726132,-125.99337622850786,-53.17220154726129,-53.17220154726132,-178.25893740049995,-53.172201547260606,-53.17220154726132
5.0,-54.958106652546746,-52.22458862535529,-53.17220154726132,-57.52105662518924,-53.17215401312631,-53.17220154726132,-71.3674998650576,-53.172201547261295,-53.17220154726132,-122.14181606417598,-53.1722015472613,-53.17220154726132,-100.12269260547754,-47.41108479008323,-53.17220154726132,-107.36257284741255,-53.1721269319806,-53.17220154726132,-118.94628289462044,-53.17220154726129,-53.17220154726132,-171.04279343826173,-53.172201547260606,-53.17220154726132
6.0,-65.0395924603911,-52.22458862760266,-53.17220154726131,-67.70471120135807,-53.17215401312632,-53.17220154726131,-81.41711670712448,-53.17220154726129,-53.17220154726131,-131.99471081142025,-53.17220154726131,-53.17220154726131,-103.34704548506193,-47.41108479008386,-53.17220154726131,-110.53915837789903,-53.172126931980614,-53.17220154726131,-122.11223689826976,-53.17220154726129,-53.17220154726131,-174.10486847968028,-53.172201547260606,-53.17220154726131
7.0,-60.96055284637757,-52.224588627602294,-53.17220154726131,-63.57832155752067,-53.17215401312632,-53.17220154726131,-77.28007483912523,-53.172201547261295,-53.17220154726131,-127.73406944958626,-53.17220154726131,-53.17220154726131,-100.27456698304303,-47.411084790083365,-53.17220154726131,-107.5158047537858,-53.17212693198061,-53.17220154726131,-119.10107795648523,-53.17220154726128,-53.17220154726131,-171.1911603596389,-53.172201547260606,-53.17220154726131
8.0,-45.40539202470963,-52.122283709121874,-53.17220154726131,-47.83803644241802,-53.172154013126054,-53.17220154726131,-61.62356650093824,-53.172201547261295,-53.17220154726131,-111.91460586625159,-53.17220154726131,-53.17220154726131,-96.13146345666084,-47.41108479008248,-53.17220154726131,-103.44096568750871,-53.17212693198059,-53.17220154726131,-115.04706981202526,-53.17220154726129,-53.17220154726131,-167.28197512554863,-53.172201547260606,-53.17220154726131
9.0,19.40841152394993,-52.12221493269123,-53.17220154726132,17.725918012597987,-53.172148877859705,-53.17220154726132,3.4972413256094868,-53.17220154726129,-53.17220154726132,-46.45587853010589,-53.1722015472613,-53.17220154726132,-107.31301631715795,-47.41108479008474,-53.17220154726132,-114.47742200021011,-53.17212693198062,-53.17220154726132,-126.0967327023073,-53.17220154726129,-53.17220154726132,-178.22456139888303,-53.17220154726061,-53.17220154726132
10.0,12.772642404829654,-52.122214932691364,-53.17220154726132,11.002813389998288,-53.1721488778597,-53.17220154726132,-3.229627781389489,-53.17220154726129,-53.17220154726132,-53.40709460893008,-53.1722015472613,-53.17220154726132,-103.58360374584277,-47.41108479008407,-53.17220154726132,-110.79863320820823,-53.172126931980614,-53.17220154726132,-122.45370787234367,-53.17220154726128,-53.17220154726132,-174.71662251992723,-53.17220154726061,-53.17220154726132
11.0,-1.6119596294024063,-52.1222149326917,-53.17220154726131,-3.543551182902398,-53.172148877859705,-53.17220154726131,-17.666070642988814,-53.17220154726129,-53.17220154726131,-67.85835864924088,-53.1722015472613,-53.17220154726131,-105.63389824897426,-47.41108479008442,-53.17220154726131,-112.86685281094722,-53.172126931980614,-53.17220154726131,-124.60757224447457,-53.17220154726129,-53.17220154726131,-177.17877015460152,-53.17220154726061,-53.17220154726131
12.0,-2.453119131592878,-52.12221493269173,-53.17220154726131,-4.397624107650252,-53.172148877859705,-53.17220154726131,-18.50651752881862,-53.172201547261295,-53.17220154726131,-68.70190658096976,-53.1722015472613,-53.17220154726131,-106.52690549191182,-47.41108479008457,-53.17220154726131,-113.71505377366464,-53.172126931980614,-53.17220154726131,-125.39226748803469,-53.17220154726129,-53.17220154726131,-177.66749639874786,-53.17220154726061,-53.17220154726131
13.0,2.9138815899430313,-52.1222149326916,-53.17220154726131,1.0206128244254558,-53.172148877859705,-53.17220154726131,-13.174951876477209,-53.172201547261295,-53.17220154726131,-63.518903720440434,-53.17220154726131,-53.17220154726131,-105.185353163559,-47.411084790084445,-53.17220154726131,-112.3852821797531,-53.172126931980614,-53.17220154726131,-124.05877085316395,-53.17220154726129,-53.17220154726131,-176.3564797367829,-53.17220154726061,-53.17220154726131
14.0,12.759610072355379,-52.12221493269138,-53.17220154726131,10.973280117913475,-53.1721488778597,-53.17220154726131,-3.3450916891605473,-53.172201547261295,-53.17220154726131,-53.78733039979011,-53.17220154726131,-53.17220154726131,-111.49207319749323,-47.4110847900856,-53.17220154726131,-118.59048245512437,-53.17212693198062,-53.17220154726131,-130.22091962844206,-53.17220154726128,-53.17220154726131,-182.2687570601561,-53.17220154726061,-53.17220154726131
15.0,11.79038460133608,-52.12221493269139,-53.17220154726131,10.011227779615822,-53.1721488778597,-53.17220154726131,-4.215094640404082,-53.17220154726129,-53.17220154726131,-54.34496458725742,-53.1722015472613,-53.17220154726131,-106.92779322449148,-47.41108479008483,-53.17220154726131,-114.09483596227271,-53.172126931980614,-53.17220154726131,-125.73715263685929,-53.17220154726129,-53.17220154726131,-177.90532048306028,-53.17220154726061,-53.17220154726131
16.0,4.949919094666001,-52.12221493269155,-53.17220154726132,3.096576672287604,-53.172148877859705,-53.17220154726132,-11.066330281251595,-53.172201547261295,-53.17220154726132,-61.178983495035396,-53.17220154726131,-53.17220154726132,-101.5654534326694,-47.411084790083805,-53.17220154726132,-108.79967429650169,-53.1721269319806,-53.17220154726132,-120.44159194768457,-53.17220154726129,-53.17220154726132,-172.67012117082967,-53.17220154726061,-53.17220154726132
17.0,36.36904936800573,-52.12221493269098,-53.17220154726132,34.86803681741966,-53.1721488778597,-53.17220154726132,20.45889943972734,-53.17220154726129,-53.17220154726132,-29.634929119705717,-53.1722015472613,-53.17220154726132,-110.37130152691412,-47.41108479008548,-53.17220154726132,-117.49104189147147,-53.17212693198062,-53.17220154726132,-129.13577839257206,-53.17220154726129,-53.17220154726132,-181.2520899585998,-53.17220154726061,-53.17220154726132
18.0,36.117273571110644,-52.12221493269099,-53.17220154726131,34.624455154545416,-53.1721488778597,-53.17220154726131,20.2733517680188,-53.17220154726129,-53.17220154726131,-29.61004951253598,-53.17220154726131,-53.17220154726131,-114.1401513305502,-47.411084790086235,-53.17220154726131,-121.21833717277667,-53.17212693198063,-53.17220154726131,-132.90889825200395,-53.17220154726128,-53.17220154726131,-185.2267860186301,-53.17220154726061,-53.17220154726131
19.0,26.41659008632336,-52.12221493269111,-53.17220154726131,24.820612068530956,-53.172148877859705,-53.17220154726131,10.613793774269723,-53.172201547261295,-53.17220154726131,-39.06406378886193,-53.1722015472613,-53.17220154726131,-111.71387136843029,-47.41108479008597,-53.17220154726131,-118.79581241011368,-53.17212693198063,-53.17220154726131,-130.46894081485482,-53.17220154726129,-53.17220154726131,-182.76847518370764,-53.17220154726061,-53.17220154726131
20.0,-57.93539092533615,-52.22458862759697,-53.17220154726132,-60.49853611280331,-53.17215401312632,-53.17220154726132,-74.12041319208112,-53.17220154726129,-53.17220154726132,-124.1764055338991,-53.1722015472613,-53.17220154726132,-94.1376004958299,-47.41108479008254,-53.17220154726132,-101.40726314748235,-53.17212693198059,-53.17220154726132,-112.9688816882651,-53.17220154726129,-53.17220154726132,-164.98933091146017,-53.172201547260606,-53.17220154726132
21.0,-62.05048753570183,-52.224588627604376,-53.17220154726132,-64.65763645808678,-53.17215401312633,-53.17220154726132,-78.24338552953446,-53.172201547261295,-53.17220154726132,-128.28983692916222,-53.172201547261295,-53.17220154726132,-118.84332099152907,-47.41108479008694,-53.17220154726132,-125.76202321827401,-53.17212693198064,-53.17220154726132,-137.34251859452604,-53.17220154726129,-53.17220154726132,-189.1554589920512,-53.17220154726062,-53.17220154726132
22.0,-59.69001991751105,-52.224588627601655,-53.17220154726132,-62.257996216033455,-53.172154013126324,-53.17220154726132,-75.82146797149886,-53.172201547261295,-53.17220154726132,-125.71294440797948,-53.1722015472613,-53.17220154726132,-112.81938830913057,-47.41108479008617,-53.17220154726132,-119.82386911780682,-53.17212693198063,-53.17220154726132,-131.38925373018634,-53.17220154726129,-53.17220154726132,-183.21452170697145,-53.17220154726061,-53.17220154726132
23.0,-57.56295218808945,-52.224588627569354,-53.17220154726132,-60.11030088963505,-53.17215401312632,-53.17220154726132,-73.69809231685491,-53.172201547261295,-53.17220154726132,-123.6220537067106,-53.1722015472613,-53.17220154726132,-109.0391358835138,-47.411084790085624,-53.17220154726132,-116.08906671132422,-53.17212693198063,-53.17220154726132,-127.65272610173427,-53.17220154726129,-53.17220154726132,-179.4926218689307,-53.172201547260606,-53.17220154726132
24.0,-58.247734926548524,-52.22458862758948,-53.172201547261324,-60.831199354360024,-53.17215401312632,-53.172201547261324,-74.5159833399201,-53.172201547261295,-53.172201547261324,-124.84764928394836,-53.1722015472613,-53.172201547261324,-114.01105275814248,-47.411084790086385,-53.172201547261324,-121.01948385766227,-53.17212693198064,-53.172201547261324,-132.61363640893944,-53.17220154726129,-53.172201547261324,-184.59406931378163,-53.17220154726063,-53.172201547261324
25.0,-59.792263384248386,-52.224588627598884,-53.172201547261324,-62.38328344249102,-53.172154013126324,-53.172201547261324,-75.9768814909998,-53.172201547261295,-53.172201547261324,-126.03972571711643,-53.17220154726131,-53.172201547261324,-99.01352749201232,-47.41108479008393,-53.172201547261324,-106.21418161960224,-53.17212693198061,-53.172201547261324,-117.77391685062562,-53.17220154726129,-53.172201547261324,-169.77643890281874,-53.172201547260606,-53.172201547261324
26.0,-39.82536320057169,-52.12221493271786,-53.172201547261324,-42.17203219328393,-53.17214887785976,-53.172201547261324,-55.89679859083707,-53.17220154726129,-53.172201547261324,-105.79181294961428,-53.1722015472613,-53.172201547261324,-118.08452137085919,-47.4110847900869,-53.172201547261324,-125.03558641273247,-53.172126931980635,-53.172201547261324,-136.65059232449389,-53.17220154726129,-53.172201547261324,-188.60990465929615,-53.17220154726061,-53.172201547261324
27.0,-14.959316973404754,-52.12221493269212,-53.172201547261324,-16.960721273159272,-53.172148877859705,-53.172201547261324,-30.967654677019723,-53.172201547261295,-53.172201547261324,-80.86013553675677,-53.1722015472613,-53.172201547261324,-107.71535429304211,-47.41108479008549,-53.172201547261324,-114.78949697666621,-53.17212693198062,-53.172201547261324,-126.35796568556147,-53.17220154726128,-53.172201547261324,-178.26105818954818,-53.17220154726061,-53.172201547261324
28.0,-9.089810198881324,-52.12221493269188,-53.17220154726133,-11.027472070649047,-53.1721488778597,-53.17220154726133,-25.09157085587372,-53.172201547261295,-53.17220154726133,-75.01948070351847,-53.1722015472613,-53.17220154726133,-100.5773992358153,-47.41108479008418,-53.17220154726133,-107.75669801096693,-53.172126931980614,-53.17220154726133,-119.33741590002342,-53.17220154726128,-53.17220154726133,-171.35113494040263,-53.17220154726061,-53.17220154726133
29.0,-20.9995747554905,-52.12221493269249,-53.17220154726133,-23.087429836408248,-53.17214887785971,-53.17220154726133,-37.11833011596122,-53.17220154726129,-53.17220154726133,-87.29548947413846,-53.17220154726131,-53.17220154726133,-121.41532840946672,-47.41108479008733,-53.17220154726133,-128.2928819222844,-53.17212693198065,-53.17220154726133,-139.87505462407586,-53.17220154726128,-53.17220154726133,-191.620525852196,-53.17220154726061,-53.17220154726133
30.0,-30.88023970419917,-52.12221493269374,-53.17220154726133,-33.13126070310615,-53.17214887785971,-53.17220154726133,-47.30416102951842,-53.172201547261295,-53.17220154726133,-98.33182457563768,-53.17220154726131,-53.17220154726133,-100.59685124171881,-47.41108479008418,-53.17220154726133,-107.72104911006622,-53.172126931980614,-53.17220154726133,-119.21844410725858,-53.17220154726129,-53.17220154726133,-170.84683298540045,-53.17220154726061,-53.17220154726133
31.0,-26.269685660114405,-52.12221493269304,-53.17220154726134,-28.455303461880668,-53.17214887785971,-53.17220154726134,-42.64228926620667,-53.172201547261295,-53.17220154726134,-93.55047790192066,-53.17220154726131,-53.17220154726134,-101.35517149767747,-47.411084790084345,-53.17220154726134,-108.44250589386087,-53.172126931980614,-53.17220154726134,-119.89799735069218,-53.17220154726129,-53.17220154726134,-171.33378862342752,-53.17220154726061,-53.17220154726134
32.0,-25.02198431113007,-52.122214932692906,-53.17220154726134,-27.18720271049326,-53.17214887785971,-53.17220154726134,-41.3859647595351,-53.17220154726129,-53.17220154726134,-92.27613504325541,-53.17220154726131,-53.17220154726134,-115.40605378556279,-47.41108479008658,-53.17220154726134,-122.34624181799765,-53.17212693198063,-53.17220154726134,-133.90716947079383,-53.17220154726129,-53.17220154726134,-185.57536178262197,-53.17220154726062,-53.17220154726134
33.0,-25.530516602749266,-52.12221493269299,-53.17220154726134,-27.69462317783089,-53.17214887785971,-53.17220154726134,-41.86072901427367,-53.17220154726129,-53.17220154726134,-92.64200761301933,-53.17220154726131,-53.17220154726134,-100.66064506047127,-47.41108479008415,-53.17220154726134,-107.78214868074349,-53.172126931980614,-53.17220154726134,-119.29450115103387,-53.17220154726129,-53.17220154726134,-170.9437857398429,-53.17220154726061,-53.17220154726134
34.0,-26.46337641511567,-52.122214932693126,-53.172201547261345,-28.62118661892309,-53.17214887785971,-53.172201547261345,-42.66420673041825,-53.172201547261295,-53.172201547261345,-93.04009773977863,-53.17220154726131,-53.172201547261345,-116.53280543510331,-47.41108479008675,-53.172201547261345,-123.48140121098675,-53.17212693198063,-53.172201547261345,-135.09756633203477,-53.17220154726129,-53.172201547261345,-187.02035842162192,-53.17220154726061,-53.172201547261345
35.0,-42.14865648199015,-52.1222149327254,-53.17220154726135,-44.52158089265452,-53.17214887785976,-53.17220154726135,-58.299477901967784,-53.172201547261295,-53.17220154726135,-108.40021301691198,-53.17220154726131,-53.17220154726135,-84.12425073809055,-47.41108479007885,-53.17220154726135,-91.40417507480674,-53.17212693198055,-53.17220154726135,-102.83444911292983,-53.17220154726129,-53.17220154726135,-154.24429720131846,-53.172201547260606,-53.17220154726135
36.0,-34.533671121745726,-52.12221493269511,-53.17220154726135,-36.8394659232348,-53.172148877859726,-53.17220154726135,-50.73726462616972,-53.172201547261295,-53.17220154726135,-101.07628463950238,-53.17220154726131,-53.17220154726135,-61.68683489660138,-47.4110847900404,-53.17220154726135,-69.29714296941161,-53.172126931980166,-53.17220154726135,-80.74250236743865,-53.17220154726129,-53.17220154726135,-132.4896000329958,-53.172201547260606,-53.17220154726135
37.0,-46.86002001179551,-52.12242177065717,-53.17220154726135,-49.362293278764014,-53.1721540131263,-53.17220154726135,-63.273057531139095,-53.17220154726129,-53.17220154726135,-114.16009321986499,-53.17220154726131,-53.17220154726135,-49.136647145263225,-47.41070435892371,-53.17220154726135,-56.931765695893056,-53.172118873889595,-53.17220154726135,-68.38928972366996,-53.17220154726129,-53.17220154726135,-120.3478495569158,-53.172201547260606,-53.17220154726135
38.0,-52.110137203682314,-52.223748430856546,-53.172201547261366,-54.71815467766549,-53.172154013126324,-53.172201547261366,-68.48558654546454,-53.172201547261295,-53.172201547261366,-119.24302151986987,-53.17220154726131,-53.172201547261366,-22.358443892703953,-46.78869267511121,-53.172201547261366,-30.523087928020274,-53.17211887105045,-53.172201547261366,-41.96260354501769,-53.17220154726128,-53.172201547261366,-94.14020709882463,-53.172201547260606,-53.172201547261366
39.0,-57.66156201924328,-52.22449286098902,-53.172201547261366,-60.32447108064334,-53.172154013126324,-53.172201547261366,-74.01837557373076,-53.17220154726129,-53.172201547261366,-124.66465384045725,-53.17220154726131,-53.172201547261366,-34.75736254165864,-46.7888723737113,-53.172201547261366,-42.765027944065054,-53.17211887105065,-53.172201547261366,-54.23355618828175,-53.17220154726129,-53.172201547261366,-106.39805338254956,-53.172201547260606,-53.172201547261366
40.0,-74.61822105789078,-52.22458862760703,-53.172201547261366,-77.47345492265708,-53.172154013126324,-53.172201547261366,-91.03380386902805,-53.172201547261295,-53.172201547261366,-141.70228577294026,-53.17220154726131,-53.172201547261366,-31.326692572493656,-46.788738765265585,-53.172201547261366,-39.354350627298075,-53.172118871050564,-53.172201547261366,-50.774399290064636,-53.17220154726129,-53.172201547261366,-102.77488748193313,-53.1722015472606,-53.172201547261366
41.0,-75.81066215688566,-52.224588627607275,-53.17220154726138,-78.67684656103913,-53.17215401312634,-53.17220154726138,-92.22030027067154,-53.172201547261295,-53.17220154726138,-142.85848053815752,-53.17220154726131,-53.17220154726138,-20.73350385212232,-46.78869267509314,-53.17220154726138,-28.871064597093095,-53.17211887105044,-53.17220154726138,-40.211562502827306,-53.17220154726129,-53.17220154726138,-92.01577346725448,-53.172201547260606,-53.17220154726138
42.0,-72.45327095326391,-52.22458862760674,-53.17220154726138,-75.26139032706678,-53.17215401312634,-53.17220154726138,-88.80000147515821,-53.172201547261295,-53.17220154726138,-139.26856684374982,-53.17220154726131,-53.17220154726138,-0.8005121545583975,-46.78869267507281,-53.17220154726138,-9.250184330634276,-53.17211887105036,-53.17220154726138,-20.5381177828162,-53.17220154726129,-53.17220154726138,-72.66989836324487,-53.172201547260606,-53.17220154726138
43.0,-62.339816589287324,-52.22458862760381,-53.17220154726138,-64.98995577975076,-53.17215401312633,-53.17220154726138,-78.61443411687839,-53.17220154726129,-53.17220154726138,-128.93300178217845,-53.1722015472613,-53.17220154726138,50.82230659493019,-46.788692675064546,-53.17220154726138,41.65581642053001,-53.172118871050266,-53.17220154726138,30.501611543377102,-53.17220154726128,-53.17220154726138,-21.986945655658886,-53.1722015472606,-53.17220154726138
44.0,-59.59765233223736,-52.224588627566234,-53.17220154726139,-62.218997877413976,-53.17215401312633,-53.17220154726139,-75.83754830103572,-53.172201547261295,-53.17220154726139,-126.07885087716124,-53.172201547261295,-53.17220154726139,41.798116986053614,-46.788692675065356,-53.17220154726139,32.73384873121913,-53.17211887105027,-53.17220154726139,21.49575926174333,-53.17220154726129,-53.17220154726139,-31.138075344150252,-53.17220154726059,-53.17220154726139
45.0,-97.6257213726876,-52.224588627609194,-53.172201547261395,-100.76754221298478,-53.17215401312633,-53.172201547261395,-114.27909240047848,-53.172201547261295,-53.172201547261395,-165.48998177848088,-53.1722015472613,-53.172201547261395,33.71256451578194,-46.7886926750662,-53.172201547261395,24.778568218743402,-53.17211887105028,-53.172201547261395,13.582420093207517,-53.17220154726129,-53.172201547261395,-38.804445287690214,-53.172201547260585,-53.172201547261395
46.0,-110.30636701608577,-52.22458862760963,-53.17220154726141,-113.61188380641909,-53.17215401312634,-53.17220154726141,-127.07920505412727,-53.172201547261295,-53.17220154726141,-178.54637501827403,-53.17220154726131,-53.17220154726141,57.84842306540924,-46.78869267506403,-53.17220154726141,48.56860725670445,-53.17211887105025,-53.17220154726141,37.36794408289588,-53.17220154726128,-53.17220154726141,-15.408479064469176,-53.1722015472606,-53.17220154726141
47.0,-103.36035638234449,-52.2245886276094,-53.17220154726141,-106.54668942666368,-53.172154013126345,-53.17220154726141,-120.06702125025026,-53.172201547261295,-53.17220154726141,-171.37999900890233,-53.17220154726131,-53.17220154726141,-3.8699177783243783,-46.78869267507388,-53.17220154726141,-12.25499697321819,-53.172118871050365,-53.17220154726141,-23.568972138138697,-53.17220154726129,-53.17220154726141,-75.71653910763135,-53.172201547260606,-53.17220154726141
48.0,-94.16646317300976,-52.22458862760887,-53.17220154726141,-97.20726878727311,-53.17215401312634,-53.17220154726141,-110.80163858942436,-53.17220154726129,-53.17220154726141,-161.96032778547251,-53.17220154726131,-53.17220154726141,-29.16724864561457,-46.78869267527544,-53.17220154726141,-37.22888013224542,-53.17211887105052,-53.17220154726141,-48.71408834261412,-53.17220154726129,-53.17220154726141,-101.01685685632255,-53.172201547260606,-53.17220154726141
49.0,-107.67933805098998,-52.22458862760955,-53.17220154726142,-110.90789856458483,-53.172154013126345,-53.17220154726142,-124.26438465821073,-53.172201547261295,-53.17220154726142,-175.1842177329184,-53.17220154726131,-53.17220154726142,17.810150902074305,-46.78869267506817,-53.17220154726142,9.15913638133339,-53.17211887105031,-53.17220154726142,-2.352722857312145,-53.17220154726129,-53.17220154726142,-55.37929527215661,-53.1722015472606,-53.17220154726142
50.0,-108.36736011936995,-52.22458862760957,-53.17220154726144,-111.61052635400209,-53.172154013126345,-53.17220154726144,-124.93905153879686,-53.172201547261295,-53.17220154726144,-175.82612503365675,-53.17220154726131,-53.17220154726144,24.148073198061446,-46.788692675067594,-53.17220154726144,15.507384556558883,-53.172118871050294,-53.17220154726144,4.107269576734609,-53.17220154726129,-53.17220154726144,-48.69971487989838,-53.1722015472606,-53.17220154726144
51.0,-126.0613136635788,-52.22458862760992,-53.17220154726144,-129.51412940009925,-53.172154013126345,-53.17220154726144,-142.75072953410617,-53.172201547261295,-53.17220154726144,-193.83347593377187,-53.1722015472613,-53.17220154726144,77.49481972521217,-46.78869267506305,-53.17220154726144,68.14635780522778,-53.17211887105025,-53.17220154726144,56.85054773667182,-53.17220154726129,-53.17220154726144,3.848331811057079,-53.1722015472606,-53.17220154726144
52.0,-130.06106784391673,-52.22458862760997,-53.17220154726142,-133.53270882352498,-53.172154013126345,-53.17220154726142,-146.7411596983979,-53.172201547261295,-53.17220154726142,-197.74297069288474,-53.172201547261295,-53.17220154726142,69.73199828684909,-46.78869267506348,-53.17220154726142,60.52418266734336,-53.17211887105025,-53.17220154726142,49.26750788063105,-53.17220154726129,-53.17220154726142,-3.3833449238195357,-53.1722015472606,-53.17220154726142
53.0,-128.1458160237714,-52.22458862760993,-53.17220154726145,-131.57144731767528,-53.172154013126345,-53.17220154726145,-144.72547869354466,-53.17220154726129,-53.17220154726145,-195.4303367894415,-53.17220154726131,-53.17220154726145,67.87124865244864,-46.7886926750636,-53.17220154726145,58.61824208026898,-53.17211887105025,-53.17220154726145,47.24963513737228,-53.17220154726129,-53.17220154726145,-5.869389327357823,-53.1722015472606,-53.17220154726145
54.0,-133.08388058868883,-52.22458862761,-53.17220154726148,-136.56926810319288,-53.172154013126345,-53.17220154726148,-149.6581069276661,-53.172201547261295,-53.17220154726148,-200.30495722504463,-53.17220154726131,-53.17220154726148,65.33547578588906,-46.788692675063764,-53.17220154726148,56.13669179851139,-53.17211887105026,-53.17220154726148,44.799481582106935,-53.17220154726129,-53.17220154726148,-8.119674985543654,-53.1722015472606,-53.17220154726148
55.0,-143.6207177798637,-52.22458862761011,-53.17220154726148,-147.2556411065269,-53.172154013126345,-53.17220154726148,-160.33738704825313,-53.172201547261295,-53.17220154726148,-211.32963378339448,-53.1722015472613,-53.17220154726148,68.81246849887998,-46.788692675063565,-53.17220154726148,59.60693189042362,-53.17211887105025,-53.17220154726148,48.36576579182552,-53.17220154726129,-53.17220154726148,-4.200017990934612,-53.1722015472606,-53.17220154726148
56.0,-143.38598139517,-52.22458862761011,-53.17220154726144,-147.00694006860712,-53.17215401312634,-53.17220154726144,-160.0421641777358,-53.172201547261295,-53.17220154726144,-210.84977560248427,-53.17220154726131,-53.17220154726144,79.18279087995205,-46.788692675063025,-53.17220154726144,69.84027517867713,-53.17211887105025,-53.17220154726144,58.63257838443164,-53.17220154726129,-53.17220154726144,6.057972736634511,-53.1722015472606,-53.17220154726144
57.0,-138.84511694632124,-52.22458862761006,-53.17220154726148,-142.4044794701556,-53.172154013126345,-53.17220154726148,-155.43935800097705,-53.172201547261295,-53.17220154726148,-206.09722975423705,-53.17220154726131,-53.17220154726148,76.8225995192886,-46.78869267506323,-53.17220154726148,67.49136567028629,-53.17211887105025,-53.17220154726148,56.25963673385506,-53.17220154726129,-53.17220154726148,3.594645542717643,-53.17220154726059,-53.17220154726148
58.0,-127.30675837467905,-52.22458862760993,-53.17220154726156,-130.76748010246058,-53.172154013126345,-53.17220154726156,-144.03900385841087,-53.172201547261295,-53.17220154726156,-195.23237747046062,-53.1722015472613,-53.17220154726156,26.568412664568733,-46.788692675067395,-53.17220154726156,17.764185016816647,-53.172118871050294,-53.17220154726156,6.415698842693871,-53.17220154726129,-53.17220154726156,-46.0298379913376,-53.172201547260606,-53.17220154726156
59.0,-124.44920609708106,-52.22458862760989,-53.17220154726148,-127.89084944080271,-53.172154013126345,-53.17220154726148,-141.16639304219223,-53.17220154726129,-53.17220154726148,-192.31644258830346,-53.17220154726131,-53.17220154726148,30.63855694235196,-46.78869267506702,-53.17220154726148,21.79117877869924,-53.1721188710503,-53.17220154726148,10.507884044299026,-53.17220154726129,-53.17220154726148,-41.71173885854682,-53.172201547260606,-53.17220154726148
60.0,-126.96543680769227,-52.22458862760992,51.05053380622847,-130.41792761756702,-53.172154013126345,-53.17220154726124,-143.6730696341757,-53.172201547261295,-122.22073552824077,-194.74358594993168,-53.1722015472613,-64.51287164518862,92.24068659100001,-46.78869267506318,312.14700413577486,82.49426392016179,-53.17211887105025,-53.17220154726124,71.33064253153627,-53.17220154726129,-53.17220154726124,18.407213263826463,-53.172201547260585,-53.17220154726124


==> 9bus15secMarket.csv <==
T,RTC4,NAIVE4,OPT4,RTC6,NAIVE6,OPT6,RTC8,NAIVE8,OPT8
0.0,-8.508896909137604,-19.300148971261322,-7.16923,-69.84587556914275,-95.5398267726078,-68.50617,0.0,-26.51543506493364,1.33971
1.0,-8.508896909137604,-15.174244456141714,-7.16923,-69.84587556914276,-92.45063474902044,-68.50617,0.0,-25.006618486781854,1.33971
2.0,-8.508896909137604,-14.22504246835662,-7.16923,-69.84587556914276,-65.2917694297187,-68.50586,0.0,-20.455565213000447,1.33971
3.0,-8.508896909137604,-19.525718243361823,-7.16923,-69.84587556914275,-94.52343238646327,-68.50617,0.0,-26.840494944058555,1.33971
4.0,-8.508896909137604,-17.56334082077676,-7.16923,-69.84587556914275,-93.04743595027264,-68.50617,0.0,-25.049464240750062,1.33971
5.0,-8.508896909137604,-21.916735201826043,-7.16923,-69.84587556914275,-94.57011981912657,-68.50617,0.0,-26.41715719985541,1.33971
6.0,-8.508896909137604,-20.974548477711075,-7.16923,-69.84587556914276,-94.57071946564291,-68.50617,0.0,-25.437165992750003,1.33971
7.0,-8.508896909137604,-18.90584690218867,-7.16923,-69.84587556914275,-92.62599839551463,-68.50617,0.0,-24.521202906416697,1.33971
8.0,-8.508896909137604,-23.80294321479223,-7.16923,-69.84587556914275,-98.55959717332813,-68.50617,0.0,-27.95866648328807,1.33971
9.0,-8.508896909137604,-22.201161645577614,-7.16923,-69.84587556914275,-100.2204038635435,-68.50617,0.0,-27.27491298396351,1.33971
10.0,-8.508896909137604,-22.28830439564606,-7.16923,-69.84587556914275,-100.16950075955873,-68.50617,0.0,-27.339056970475774,1.33971
11.0,-8.508896909137604,-24.10185685944593,-7.16923,-69.84587556914276,-101.02998114854384,-68.50617,0.0,-27.701060163648826,1.33971
12.0,-8.508896909137604,-22.515268810765704,-7.16923,-69.84587556914275,-100.6842232445139,-68.50617,0.0,-27.50669600613727,1.33971
13.0,-8.508896909137604,-24.384450780663578,-7.16923,-69.84587556914275,-101.55054373890913,-68.50617,0.0,-28.024031471333913,1.33971
14.0,-8.508896909137604,-16.8563997510404,-7.16923,-69.84587556914275,-98.86267094140011,-68.50617,0.0,-22.636903401789198,1.33971
15.0,-8.508896909137604,-14.530895518264785,-7.16923,-69.84587556914275,-99.92148269202539,-68.50617,0.0,-20.46215298178803,1.33971
16.0,-8.508896909137604,-20.021770201009993,-7.16923,-69.84587556914275,-101.61844057612117,-68.50617,0.0,-24.548337650887063,1.33971
17.0,-8.508896909137604,-25.593969548262365,-7.16923,-69.84587556914275,-99.83287991525705,-68.50617,0.0,-31.51766604692766,1.33971
18.0,-8.508896909137604,-28.97995175468691,-7.16923,-69.84587556914275,-98.82044719564249,-68.50617,0.0,-31.78016647988339,1.33971
19.0,-8.508896909137604,-16.64656387984291,-7.16923,-69.84587556914275,-101.40656710315105,-68.50617,0.0,-16.933969254477113,1.33971
20.0,-8.508896909137604,-32.00613041349143,-7.16923,-69.84587556914275,-101.89281012840614,-68.50617,0.0,-36.34161336541972,1.33971
21.0,-8.508896909137604,-25.43902113809566,-7.16923,-69.84587556914276,-100.41983108114734,-68.50617,0.0,-28.620447788610257,1.33971
22.0,-8.508896909137604,-26.334183267193488,-7.16923,-69.84587556914276,-102.67885446817601,-68.50617,0.0,-28.54408042040125,1.33971
23.0,-8.508896909137604,-32.28990655840411,-7.16923,-69.84587556914276,-102.99354803395899,-68.50617,0.0,-36.427506390314996,1.33971
24.0,-8.508896909137604,-20.236904152504437,-7.16923,-69.84587556914276,-101.16360705861885,-68.50617,0.0,-24.293647242159757,1.33971
25.0,-8.508896909137604,-33.835556185961416,-7.16923,-69.84587556914276,-105.29306840082687,-68.50617,0.0,-38.142546916953386,1.33971
26.0,-8.508896909137604,-27.96937815313501,-7.16923,-69.84587556914278,-102.42765701057708,-68.50617,0.0,-31.563212007561027,1.33971
27.0,-8.508896909137604,-20.720394807750147,-7.16923,-69.84587556914278,-103.95909214005584,-68.50617,0.0,-21.938905687950914,1.33971
28.0,-8.508896909137604,-36.92668413777417,-7.16923,-69.84587556914278,-102.83667926780774,-68.50617,0.0,-40.58595491055056,1.33971
29.0,-8.508896909137604,-24.184960740223552,-7.16923,-69.84587556914278,-100.7284893261599,-68.50617,0.0,-26.557105083372065,1.33971
30.0,-8.508896909137604,-24.625403666506614,-7.16923,-69.84587556914279,-100.37182269121043,-68.50617,0.0,-28.20674248533446,1.33971
31.0,-8.508896909137604,-32.364986739276496,-7.16923,-69.84587556914279,-101.5537894794711,-68.50617,0.0,-38.06073500035383,1.33971
32.0,-8.508896909137604,-20.735016792972203,-7.16923,-69.84587556914279,-102.72764443488217,-68.50617,0.0,-25.348502394440473,1.33971
33.0,-8.508896909137604,-34.26371134111281,-7.16923,-69.84587556914279,-102.0603077762274,-68.50617,0.0,-38.736228915978785,1.33971
34.0,-8.508896909137604,-20.070751641641124,-7.16923,-69.8458755691428,-95.76122584302658,-68.50617,0.0,-14.771653483509702,1.33971
35.0,-8.508896909137604,-17.153166054070915,-7.16923,-69.8458755691428,-82.1835985100107,-68.50617,0.0,-2.3668172269985774,1.33971
36.0,-8.508896909137604,-7.330625737915078,-7.02491,-69.84587556914282,-53.450526793363665,-68.36143,0.0,-0.8932063882199799,1.4836
37.0,-8.508896909137604,16.753885302901914,-7.0245,-69.84587556914282,-39.78649004112226,-68.36143,0.0,19.899060947723314,1.48445
38.0,-8.508896909137604,8.105764961371897,-7.0245,-69.84587556914283,-40.745790472275445,-68.36143,0.0,11.43601796669816,1.48445
39.0,-8.508896909137604,7.565225456176776,-7.0245,-69.84587556914283,-39.39664115413424,-68.36143,0.0,10.784721345746505,1.48445
40.0,-8.508896909137604,15.214828569995426,-7.0245,-69.84587556914285,-38.35888465711556,-68.36143,0.0,19.24921654912339,1.48445
41.0,-8.508896909137604,8.101449137814974,-7.0245,-69.84587556914285,-16.669888700563227,-68.36143,0.0,19.519463779852103,1.48445
42.0,-8.508896909137604,14.120391935467602,-7.0245,-69.84587556914286,2.4531280339442176,-68.36143,0.0,44.03061210877179,1.48445
43.0,-8.508896909137604,4.348779817813252,-7.0245,-69.84587556914288,-2.1297329230069337,-68.36143,0.0,36.76618294783597,1.48445
44.0,-8.508896909137604,2.54851130722394,-7.0245,-69.84587556914289,-1.942822494951919,-68.36143,0.0,31.719206733506837,1.48445
45.0,-8.508896909137604,18.74962379109467,-7.0245,-69.8458755691429,3.751925291683321,-68.36143,0.0,48.104938082297565,1.48445
46.0,-8.508896909137604,3.2747488963611104,-7.0245,-69.84587556914289,-23.188323439345297,-68.36143,0.0,16.98537715348691,1.48445
47.0,-8.508896909137604,6.257919053163555,-7.0245,-69.84587556914288,-43.950586773650535,-68.36143,0.0,9.46513129398707,1.48445
48.0,-8.508896909137604,24.08842193929408,-7.0245,-69.84587556914289,-37.744435960068536,-68.36143,0.0,41.301644196091104,1.48445
49.0,-8.508896909137604,19.11047170029405,-7.0245,-69.8458755691429,-37.683409399565576,-68.36143,0.0,42.58314808400405,1.48445
50.0,-8.508896909137604,25.435603429565504,-7.0245,-69.84587556914289,-42.85446740980767,-68.36143,0.0,72.2680301063643,1.48445
51.0,-8.508896909137604,15.840963565141926,-7.0245,-69.84587556914286,-45.07909224643892,-68.36143,0.0,64.42969726646659,1.48445
52.0,-8.508896909137604,14.684597435575519,-7.0245,-69.84587556914289,-43.31426044245562,-68.36143,0.0,64.85470243480087,1.48445
53.0,-8.508896909137604,12.804335877491617,-7.0245,-69.84587556914292,-41.258751869188785,-68.36143,0.0,65.88736644523564,1.48445
54.0,-8.508896909137604,22.262945602802922,-7.0245,-69.84587556914289,-31.30531885323498,-68.36143,0.0,68.37079563467117,1.48445
55.0,-8.508896909137604,28.36734765015853,-7.0245,-69.84587556914285,-22.13065854712677,-68.36143,0.0,72.34993643773151,1.48445
56.0,-8.508896909137604,30.359291751291494,-7.0245,-69.84587556914289,-22.431157521762515,-68.36143,0.0,73.40815021207247,1.48445
57.0,-8.508896909137604,15.250088597226934,-7.0245,-69.84587556914296,-30.9877822042247,-68.36143,0.0,41.36249147272795,1.48445
58.0,-8.508896909137604,12.073768246632689,-7.0245,-69.84587556914289,-25.207410293139183,-68.36143,0.0,39.53247576147592,1.48445
59.0,46.987019214650864,10.143164856535591,-7.0245,31.445860577732546,17.007545693273343,-68.36143,90.68699029014768,61.01726269060306,1.48445


==> 9bus15secP2P.csv <==
T,RTC4,NAIVE4,OPT4,RTC6,NAIVE6,OPT6,RTC8,NAIVE8,OPT8
0.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
1.0,0.0,0.0,-0.44117,0.0,0.0,0.19102,0.0,0.0,0.25016
2.0,0.0,0.0,-1.95303,0.0,0.0,3.21472,0.0,0.0,-1.26169
3.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
4.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
5.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
6.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
7.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
8.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
9.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
10.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
11.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
12.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
13.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
14.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
15.0,0.0,0.0,-0.44117,0.0,0.0,0.19101,0.0,0.0,0.25016
16.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
17.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
18.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
19.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
20.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
21.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
22.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
23.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
24.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
25.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
26.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
27.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
28.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
29.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
30.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
31.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
32.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
33.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
34.0,0.0,0.0,-0.44118,0.0,0.0,0.19102,0.0,0.0,0.25016
35.0,0.0,0.0,-0.44118,0.0,0.0,0.19101,0.0,0.0,0.25016
36.0,0.0,0.0,-0.30577,0.0,0.0,6.48286,0.0,0.0,-6.17709
37.0,0.0,0.0,-0.48884,0.0,0.0,0.21165,0.0,0.0,0.27719
38.0,0.0,0.0,-0.48883,0.0,0.0,0.21166,0.0,0.0,0.27718
39.0,0.0,0.0,-0.48883,0.0,0.0,0.21166,0.0,0.0,0.27717
40.0,0.0,0.0,-0.48884,0.0,0.0,0.21165,0.0,0.0,0.27719
41.0,0.0,0.0,-0.48884,0.0,0.0,0.21165,0.0,0.0,0.27719
42.0,0.0,0.0,-0.48884,0.0,0.0,0.21165,0.0,0.0,0.27719
43.0,0.0,0.0,-0.48884,0.0,0.0,0.21165,0.0,0.0,0.27719
44.0,0.0,0.0,-0.48884,0.0,0.0,0.21165,0.0,0.0,0.27719
45.0,0.0,0.0,-0.48884,0.0,0.0,0.21165,0.0,0.0,0.27719
46.0,0.0,0.0,-0.48884,0.0,0.0,0.21165,0.0,0.0,0.27719
47.0,0.0,0.0,-0.48881,0.0,0.0,0.21168,0.0,0.0,0.27712
48.0,0.0,0.0,-0.48884,0.0,0.0,0.21165,0.0,0.0,0.27719
49.0,0.0,0.0,-0.48884,0.0,0.0,0.21165,0.0,0.0,0.27719
50.0,0.0,0.0,-0.48884,0.0,0.0,0.21165,0.0,0.0,0.27719
51.0,0.0,0.0,-0.48884,0.0,0.0,0.21165,0.0,0.0,0.27719
52.0,0.0,0.0,-0.48884,0.0,0.0,0.21165,0.0,0.0,0.27719
53.0,0.0,0.0,-0.48884,0.0,0.0,0.21165,0.0,0.0,0.27719
54.0,0.0,0.0,-0.48884,0.0,0.0,0.21165,0.0,0.0,0.27719
55.0,0.0,0.0,-0.48884,0.0,0.0,0.21165,0.0,0.0,0.27719
56.0,0.0,0.0,-0.48884,0.0,0.0,0.21165,0.0,0.0,0.27719
57.0,0.0,0.0,-0.48884,0.0,0.0,0.21165,0.0,0.0,0.27719
58.0,0.0,0.0,-0.48884,0.0,0.0,0.21165,0.0,0.0,0.27719
59.0,0.0,0.0,-0.48884,0.0,0.0,0.21165,0.0,0.0,0.27719

